Reusing Deep Learning Models: Challenges and Directions in Software Engineering

Deep neural networks (DNNs) achieve state-of-the-art performance in many areas, including computer vision, system configuration, and question-answering. However, DNNs are expensive to develop, both in intellectual effort (e.g., devising new architectures) and computational costs (e.g., training). Reusing DNNs is a promising direction to amortize costs within a company and across the computing industry. As with any new technology, however, there are many challenges in reusing DNNs. These challenges include both missing technical capabilities and missing engineering practices. This vision paper describes challenges in current approaches to DNN re-use. We summarize studies of re-use failures across the spectrum of re-use techniques, including conceptual (e.g., reusing based on a research paper), adaptation (e.g., re-using by building on an existing implementation), and deployment (e.g., direct re-use on a new device). We outline possible advances that would improve each kind of re-use.

==> archive/JVA-reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 8840
TITLE: Reusing Deep Learning Models: Challenges and Directions in Software Engineering
AUTHORS: James C. Davis, Purvish Jajal, Wenxin Jiang, Taylor Schorlemmer, Nicholas Synovic and George K. Thiruvathukal

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The vision paper provides a balanced perspective on the use of deep neural networks (DNNs) and their potential for re-use. It acknowledges the remarkable performance achieved by DNNs in diverse fields like computer vision, system configuration, and question-answering. However, it also highlights the significant costs associated with their development, including intellectual effort and computational resources.

The paper suggests that re-using DNNs can be a promising direction to alleviate costs, both within individual companies and across industries. This observation is supported by the recognition that new technologies often come with challenges, and re-using DNNs is no exception. The paper identifies two key areas of concern: missing technical capabilities and missing engineering practices.

To address these challenges, the paper provides a concise overview of re-use failures across different techniques, such as conceptual, adaptation, and deployment. By summarizing studies conducted in these areas, it offers readers a broad understanding of the obstacles that need to be overcome.

Moreover, the paper outlines potential advances that could enhance each type of re-use. While the details are not extensively explored, this provides a starting point for further investigation and discussion.

Overall, the paper presents valuable insights into the advantages and challenges of re-using DNNs, serving as a useful reference for researchers and industry professionals interested in this domain.

There has been a body of work on decomposition and reuse of DNNs in top-tier venues such as ESEC/FSE and ICSE that are missed by this paper. See below for some examples.

@inproceedings{PanRajan2020,
  author = {Rangeet Pan and Hridesh Rajan},
  title = {On Decomposing a Deep Neural Network into Modules},
  booktitle = {ESEC/FSE'2020: The 28th ACM Joint European Software Engineering Conference and Symposium on the Foundations of Software Engineering},
  location = {Sacramento, California, United States},
  month = {November 8-November 13, 2020},
  year = {2020},
  entrysubtype = {conference},
  abstract = {
    Deep learning is being incorporated in many modern software systems.
    Deep learning approaches train a deep neural network (DNN) model using
    training examples, and then use the DNN model for prediction. While the
    structure of a DNN model as layers is observable, the model is treated in
    its entirety as a monolithic component. To change the logic implemented
    by the model, e.g. to add/remove logic that recognizes inputs belonging
    to a certain class, or to replace the logic with an alternative, the
    training examples need to be changed and the DNN needs to be retrained
    using the new set of examples. We argue that decomposing a DNN into DNN
    modules-akin to decomposing a monolithic software code into modules-can
    bring the benefits of modularity to deep learning. In this work, we
    develop a methodology for decomposing DNNs for multi-class problems into
    DNN modules. For four canonical problems, namely MNIST, EMNIST, FMNIST,
    and KMNIST, we demonstrate that such decomposition enables reuse of DNN
    modules to create different DNNs, enables replacement of one DNN module
    in a DNN with another without needing to retrain. The DNN models formed
    by composing DNN modules are at least as good as traditional monolithic
    DNNs in terms of test accuracy for our problems.
  }
}

@inproceedings{PanRajan22,
  author = {Rangeet Pan and Hridesh Rajan},
  title = {Decomposing Convolutional Neural Networks into Reusable and Replaceable Modules},
  booktitle = {ICSE'22: The 44th International Conference on Software Engineering},
  location = {Pittsburgh, PA, USA},
  month = {May 21-May 29, 2022},
  year = {2022},
  entrysubtype = {conference},
  abstract = {
    Training from scratch is the most common way to build a Convolutional Neural Network (CNN) based model. What if we can build new CNN models by reusing parts from previously build CNN models? What if we can improve a CNN model by replacing (possibly faulty) parts with other parts? In both cases, instead of training, can we identify the part responsible for each output class (module) in the model(s) and reuse or replace only the desired output classes to build a model? Prior work has proposed decomposing dense-based networks into modules (one for each output class) to enable reusability and replaceability in various scenarios. However, this work is limited to the dense layers and based on the one-to-one relationship between the nodes in consecutive layers. Due to the shared architecture in the CNN model, prior work cannot be adapted directly. In this paper, we propose to decompose a CNN model used for image classification problems into modules for each output class. These m
odules can further be reused or replaced to build a new model. We have evaluated our approach with CIFAR-10, CIFAR-100, and ImageNet tiny datasets with three variations of ResNet models and found that enabling decomposition comes with a small cost (1.77% and 0.85% for top-1 and top-5 accuracy, respectively). Also, building a model by reusing or replacing modules can be done with a 2.3% and 0.5% average loss of accuracy. Furthermore, reusing and replacing these modules reduces CO2 emission by ∼37 times compared to training the model from scratch.
  }
}

@inproceedings{ImtiazETAL23,
  author = {Sayem Mohammad Imtiaz and Fraol Batole and Astha Singh and Rangeet Pan and Breno Dantas Cruz and Hridesh Rajan},
  title = {Decomposing a Recurrent Neural Network into Modules for Enabling Reusability and Replacement},
  booktitle = {ICSE'23: The 45th International Conference on Software Engineering},
  location = {Melbourne, Australia},
  month = {May 14-May 20},
  year = {2023},
  entrysubtype = {conference},
  abstract = {
    Can we take a recurrent neural network (RNN) trained to translate between languages and augment it to support a new natural language without retraining the model from scratch? Can we fix the faulty behavior of the RNN by replacing portions associated with the faulty behavior? Recent works on decomposing a fully connected neural network (FCNN) and convolutional neural network (CNN) into modules have shown the value of engineering deep models in this manner, which is standard in traditional SE but foreign for deep learning models. However, prior works focus on the image-based multiclass classification problems and cannot be applied to RNN due to (a) different layer structures, (b) loop structures, (c) different types of input-output architectures, and (d) usage of both nonlinear and logistic activation functions. In this work, we propose the first approach to decompose an RNN into modules. We study different types of RNNs, i.e., Vanilla, LSTM, and GRU. Further, we show how
such RNN modules can be reused and replaced in various scenarios. We evaluate our approach against 5 canonical datasets (i.e., Math QA, Brown Corpus, Wiki-toxicity, Clinc OOS, and Tatoeba) and 4 model variants for each dataset. We found that decomposing a trained model has a small cost (Accuracy: -0.6%, BLEU score: +0.10%). Also, the decomposed modules can be reused and replaced without needing to retrain.
  }
}



----------------------- REVIEW 2 ---------------------
SUBMISSION: 8840
TITLE: Reusing Deep Learning Models: Challenges and Directions in Software Engineering
AUTHORS: James C. Davis, Purvish Jajal, Wenxin Jiang, Taylor Schorlemmer, Nicholas Synovic and George K. Thiruvathukal

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper first provides a review of DNN and software reuse as well as different types of DNN reuse when the decision is to adopt a DNN component in software development (sections 2-3). It then enumerates challenges in different types of DNN reuse. (section 4). It is a well written paper.

Perhaps the title is way too broad. This paper does a good job to cover one aspect of software engineering - software reuse, or more precisely, DNN reuse in software development. There are many other important software engineering issues not mentioned or adequately addressed in this paper. For example, why DNN is even required in the first place, how DNN can be used to help capture or finalize software requirements, how to decompose a software application into the traditional components vs. the ML/DNN components from the software architecture viewpoints, continuous evolution (as opposed to one-time adaption reuse) and co-evolution of the DNN component and other components, etc., etc. Since the primary focus is on software reuse, the title should reflect its focus.

In other words, Software Engineering is a very broad area and no single paper can cover many other important emerging issues (other than software reuse), due to the benefits of justifiably adopting of DNN in general software development end-to-end from requirements to architecture, to testing, to deployment, and to evolution.

Thank you for contributing to the 2023 JVA Symposium.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 8840
TITLE: Reusing Deep Learning Models: Challenges and Directions in Software Engineering
AUTHORS: James C. Davis, Purvish Jajal, Wenxin Jiang, Taylor Schorlemmer, Nicholas Synovic and George K. Thiruvathukal

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This submission provides an insightful overview of DNN and software reuse. The authors consider different types of DNN reuse when making a decision to adopt a DNN component in software development. The rest of the manuscript considers different types of DNN reuse and the corresponding challenges. It addresses several important software engineering aspects of DNN reuse in software development. The manuscript is well written and easy to read.


